Liver Segmentation using Turbolift Learning for CT and Cone-beam C-arm Perfusion Imaging

Model-based reconstruction employing the time separation technique (TST) was found to improve dynamic perfusion imaging of the liver using C-arm cone-beam computed tomography (CBCT). To apply TST using prior knowledge extracted from CT perfusion data, the liver should be accurately segmented from the CT scans. Reconstructions of primary and model-based CBCT data need to be segmented for proper visualisation and interpretation of perfusion maps. This research proposes Turbolift learning, which trains a modified version of the multi-scale Attention UNet on different liver segmentation tasks serially, following the order of the trainings CT, CBCT, CBCT TST - making the previous trainings act as pre-training stages for the subsequent ones - addressing the problem of limited number of datasets for training. For the final task of liver segmentation from CBCT TST, the proposed method achieved an overall Dice scores of 0.874$\pm$0.031 and 0.905$\pm$0.007 in 6-fold and 4-fold cross-validation experiments, respectively - securing statistically significant improvements over the model, which was trained only for that task. Experiments revealed that Turbolift not only improves the overall performance of the model but also makes it robust against artefacts originating from the embolisation materials and truncation artefacts. Additionally, in-depth analyses confirmed the order of the segmentation tasks. This paper shows the potential of segmenting the liver from CT, CBCT, and CBCT TST, learning from the available limited training data, which can possibly be used in the future for the visualisation and evaluation of the perfusion maps for the treatment evaluation of liver diseases.

==> figures/consolidations.txt <==

----------------------------

TrainCT_TestCHAOS

----------------------------

MeanDice: 0.246±0.283
MedianDice: 0.118±0.08
MeanIoU: 0.176±0.224
MedianIoU: 0.063±0.05
MeanRawDice: 0.246±0.269
MedianRawDice: 0.15±0.072
MeanRawIoU: 0.172±0.207
MedianRawIoU: 0.081±0.043
----------------------------

----------------------------

----------------------------

TrainCT_TestCT

----------------------------

MeanDice: 0.766±0.228
MedianDice: 0.845±0.052
MeanIoU: 0.661±0.216
MedianIoU: 0.732±0.047
MeanRawDice: 0.75±0.22
MedianRawDice: 0.82±0.048
MeanRawIoU: 0.635±0.205
MedianRawIoU: 0.695±0.042
----------------------------

----------------------------

----------------------------

TrainCT_TestCArm

----------------------------

MeanDice: 0.25±0.234
MedianDice: 0.224±0.055
MeanIoU: 0.167±0.179
MedianIoU: 0.126±0.032
MeanRawDice: 0.18±0.117
MedianRawDice: 0.17±0.014
MeanRawIoU: 0.104±0.073
MedianRawIoU: 0.093±0.005
----------------------------

----------------------------

----------------------------

TrainCT_TestTST

----------------------------

MeanDice: 0.213±0.225
MedianDice: 0.172±0.05
MeanIoU: 0.14±0.17
MedianIoU: 0.094±0.029
MeanRawDice: 0.172±0.106
MedianRawDice: 0.169±0.011
MeanRawIoU: 0.098±0.066
MedianRawIoU: 0.093±0.004
----------------------------

----------------------------

----------------------------

TrainCArm_TestCHAOS

----------------------------

MeanDice: 0.164±0.232
MedianDice: 0.006±0.054
MeanIoU: 0.113±0.173
MedianIoU: 0.005±0.03
MeanRawDice: 0.165±0.228
MedianRawDice: 0.014±0.052
MeanRawIoU: 0.112±0.168
MedianRawIoU: 0.008±0.028
----------------------------

----------------------------

----------------------------

TrainCArm_TestCT

----------------------------

MeanDice: 0.451±0.315
MedianDice: 0.545±0.099
MeanIoU: 0.344±0.265
MedianIoU: 0.375±0.07
MeanRawDice: 0.446±0.303
MedianRawDice: 0.542±0.092
MeanRawIoU: 0.335±0.249
MedianRawIoU: 0.372±0.062
----------------------------

----------------------------

----------------------------

TrainCArm_TestCArm

----------------------------

MeanDice: 0.841±0.114
MedianDice: 0.865±0.013
MeanIoU: 0.738±0.126
MedianIoU: 0.762±0.016
MeanRawDice: 0.827±0.117
MedianRawDice: 0.847±0.014
MeanRawIoU: 0.717±0.127
MedianRawIoU: 0.735±0.016
----------------------------

----------------------------

----------------------------

TrainCArm_TestTST

----------------------------

MeanDice: 0.825±0.165
MedianDice: 0.868±0.027
MeanIoU: 0.724±0.165
MedianIoU: 0.766±0.027
MeanRawDice: 0.81±0.164
MedianRawDice: 0.854±0.027
MeanRawIoU: 0.703±0.166
MedianRawIoU: 0.745±0.027
----------------------------

----------------------------

----------------------------

TrainTST_TestCHAOS

----------------------------

MeanDice: 0.161±0.228
MedianDice: 0.009±0.052
MeanIoU: 0.111±0.17
MedianIoU: 0.006±0.029
MeanRawDice: 0.161±0.222
MedianRawDice: 0.015±0.049
MeanRawIoU: 0.109±0.163
MedianRawIoU: 0.009±0.026
----------------------------

----------------------------

----------------------------

TrainTST_TestCT

----------------------------

MeanDice: 0.319±0.244
MedianDice: 0.305±0.06
MeanIoU: 0.217±0.186
MedianIoU: 0.18±0.035
MeanRawDice: 0.346±0.235
MedianRawDice: 0.346±0.055
MeanRawIoU: 0.235±0.181
MedianRawIoU: 0.209±0.033
----------------------------

----------------------------

----------------------------

TrainTST_TestCArm

----------------------------

MeanDice: 0.853±0.11
MedianDice: 0.872±0.012
MeanIoU: 0.756±0.128
MedianIoU: 0.773±0.016
MeanRawDice: 0.844±0.107
MedianRawDice: 0.857±0.011
MeanRawIoU: 0.741±0.126
MedianRawIoU: 0.75±0.016
----------------------------

----------------------------

----------------------------

TrainTST_TestTST

----------------------------

MeanDice: 0.816±0.198
MedianDice: 0.876±0.039
MeanIoU: 0.723±0.202
MedianIoU: 0.78±0.041
MeanRawDice: 0.809±0.194
MedianRawDice: 0.869±0.038
MeanRawIoU: 0.712±0.2
MedianRawIoU: 0.769±0.04
----------------------------

----------------------------

----------------------------

TraindirTST_TestTST

----------------------------

MeanDice: 0.826±0.144
MedianDice: 0.861±0.021
MeanIoU: 0.722±0.151
MedianIoU: 0.756±0.023
MeanRawDice: 0.817±0.157
MedianRawDice: 0.857±0.025
MeanRawIoU: 0.712±0.163
MedianRawIoU: 0.751±0.027
----------------------------

----------------------------

----------------------------

TrainTSTptCHAOS_TestTST

----------------------------

MeanDice: 0.813±0.177
MedianDice: 0.858±0.031
MeanIoU: 0.71±0.173
MedianIoU: 0.752±0.03
MeanRawDice: 0.798±0.173
MedianRawDice: 0.838±0.03
MeanRawIoU: 0.688±0.171
MedianRawIoU: 0.722±0.029
----------------------------

----------------------------

----------------------------

TraindirCArm_TestCArm

----------------------------

MeanDice: 0.828±0.098
MedianDice: 0.844±0.01
MeanIoU: 0.716±0.118
MedianIoU: 0.73±0.014
MeanRawDice: 0.82±0.093
MedianRawDice: 0.835±0.009
MeanRawIoU: 0.704±0.114
MedianRawIoU: 0.716±0.013
----------------------------

----------------------------

----------------------------

TrainCArmptCHAOS_TestCArm

----------------------------

MeanDice: 0.835±0.102
MedianDice: 0.853±0.01
MeanIoU: 0.726±0.118
MedianIoU: 0.744±0.014
MeanRawDice: 0.821±0.103
MedianRawDice: 0.838±0.011
MeanRawIoU: 0.707±0.12
MedianRawIoU: 0.721±0.014
----------------------------

----------------------------

